Explainable AI Insights for Symbolic Computation: A case study on selecting the variable ordering for cylindrical algebraic decomposition

In recent years there has been increased use of machine learning (ML) techniques within mathematics, including symbolic computation where it may be applied safely to optimise or select algorithms. This paper explores whether using explainable AI (XAI) techniques on such ML models can offer new insight for symbolic computation, inspiring new implementations within computer algebra systems that do not directly call upon AI tools. We present a case study on the use of ML to select the variable ordering for cylindrical algebraic decomposition. It has already been demonstrated that ML can make the choice well, but here we show how the SHAP tool for explainability can be used to inform new heuristics of a size and complexity similar to those human-designed heuristics currently commonly used in symbolic computation.

==> Datasets/study_ALL_heuristics_guess__without_repetition__max_penalisation_inf__min_time_0.csv <==
Name,Accuracy,TerminatingWithoutCost,Terminating,30sTimeouts,60sTimeouts,MarkupWithoutCost,Markup,NcellsMarkup,TotalTimeWithoutCost,TotalTime,FoundOutOf1,FoundOutOf2,FoundOutOf3,NoSamples
0>1>2,0.55,981,981,30,8,0.24,0.24,0.59,7266,7266,0.69,0.97,0.97,1019
0>2>1,0.56,982,982,29,8,0.24,0.24,0.58,7210,7210,0.69,0.98,0.97,1019
1>0>2,0.52,971,971,41,7,0.51,0.51,0.73,7937,7937,0.69,0.9,0.96,1019
1>2>0,0.52,971,971,41,7,0.51,0.51,0.72,7924,7924,0.69,0.9,0.96,1019
2>0>1,0.56,989,989,24,6,0.2,0.2,0.5,6818,6818,0.71,0.99,0.97,1019
2>1>0,0.56,989,989,24,6,0.2,0.2,0.5,6818,6818,0.71,0.99,0.97,1019
0>1>3,0.55,981,981,30,8,0.24,0.24,0.59,7264,7264,0.69,0.97,0.97,1019
0>3>1,0.56,982,982,29,8,0.24,0.24,0.58,7216,7216,0.69,0.98,0.97,1019
1>0>3,0.52,971,971,41,7,0.51,0.51,0.73,7936,7936,0.69,0.9,0.96,1019
1>3>0,0.52,971,971,41,7,0.51,0.51,0.72,7923,7923,0.69,0.9,0.96,1019
3>0>1,0.59,987,987,26,6,0.25,0.25,0.48,6835,6835,0.73,0.96,0.96,1019
3>1>0,0.58,985,985,28,6,0.34,0.34,0.51,7050,7050,0.73,0.94,0.96,1019
0>1>4,0.56,981,981,30,8,0.24,0.24,0.59,7264,7264,0.69,0.97,0.97,1019
0>4>1,0.56,983,983,28,8,0.21,0.21,0.56,7149,7149,0.7,0.98,0.97,1019
1>0>4,0.52,971,971,41,7,0.51,0.51,0.73,7936,7936,0.69,0.9,0.96,1019
1>4>0,0.53,971,971,41,7,0.5,0.5,0.72,7923,7923,0.69,0.9,0.96,1019
4>0>1,0.59,990,990,23,6,0.17,0.17,0.48,6695,6695,0.73,0.99,0.97,1019
4>1>0,0.59,990,990,23,6,0.17,0.17,0.48,6685,6685,0.73,0.99,0.97,1019
0>2>3,0.56,982,982,29,8,0.24,0.24,0.57,7209,7209,0.69,0.98,0.97,1019
0>3>2,0.56,982,982,29,8,0.24,0.24,0.57,7216,7216,0.69,0.98,0.97,1019
2>0>3,0.56,989,989,24,6,0.2,0.2,0.5,6817,6817,0.71,0.99,0.97,1019
2>3>0,0.56,989,989,24,6,0.2,0.2,0.49,6814,6814,0.71,0.99,0.97,1019
3>0>2,0.59,987,987,26,6,0.25,0.25,0.47,6836,6836,0.73,0.96,0.96,1019
3>2>0,0.59,987,987,26,6,0.25,0.25,0.47,6827,6827,0.72,0.96,0.96,1019
0>2>4,0.56,982,982,29,8,0.24,0.24,0.57,7209,7209,0.69,0.98,0.97,1019
0>4>2,0.56,983,983,28,8,0.21,0.21,0.56,7151,7151,0.7,0.98,0.97,1019
2>0>4,0.56,989,989,24,6,0.2,0.2,0.49,6817,6817,0.71,0.99,0.97,1019
2>4>0,0.56,989,989,24,6,0.19,0.19,0.48,6771,6771,0.71,0.99,0.97,1019
4>0>2,0.58,990,990,23,6,0.17,0.17,0.48,6697,6697,0.73,0.99,0.97,1019
4>2>0,0.57,991,991,22,6,0.16,0.16,0.48,6660,6660,0.72,0.99,0.97,1019
0>3>4,0.56,983,983,28,8,0.21,0.21,0.57,7157,7157,0.7,0.98,0.97,1019
0>4>3,0.56,983,983,28,8,0.21,0.21,0.56,7149,7149,0.7,0.98,0.97,1019
3>0>4,0.59,988,988,25,6,0.23,0.23,0.46,6776,6776,0.75,0.96,0.96,1019
3>4>0,0.6,989,989,24,6,0.22,0.22,0.45,6724,6724,0.75,0.96,0.96,1019
4>0>3,0.58,990,990,23,6,0.17,0.17,0.48,6695,6695,0.73,0.99,0.97,1019
4>3>0,0.59,992,992,21,6,0.15,0.15,0.46,6583,6583,0.73,0.99,0.97,1019
1>2>3,0.52,971,971,41,7,0.51,0.51,0.73,7937,7937,0.69,0.9,0.96,1019
1>3>2,0.52,971,971,41,7,0.51,0.51,0.73,7937,7937,0.69,0.9,0.96,1019
2>1>3,0.56,989,989,24,6,0.2,0.2,0.5,6831,6831,0.71,0.99,0.97,1019
2>3>1,0.56,989,989,24,6,0.2,0.2,0.5,6827,6827,0.71,0.99,0.97,1019
3>1>2,0.57,985,985,28,6,0.34,0.34,0.51,7064,7064,0.73,0.94,0.96,1019
3>2>1,0.59,987,987,26,6,0.25,0.25,0.48,6841,6841,0.72,0.96,0.96,1019
1>2>4,0.52,971,971,41,7,0.51,0.51,0.73,7937,7937,0.69,0.9,0.96,1019
1>4>2,0.52,971,971,41,7,0.51,0.51,0.73,7937,7937,0.69,0.9,0.96,1019
2>1>4,0.56,989,989,24,6,0.2,0.2,0.5,6831,6831,0.71,0.99,0.97,1019
2>4>1,0.56,989,989,24,6,0.2,0.2,0.49,6784,6784,0.71,0.99,0.97,1019
4>1>2,0.58,990,990,23,6,0.17,0.17,0.49,6699,6699,0.73,0.99,0.97,1019
4>2>1,0.57,991,991,22,6,0.17,0.17,0.48,6673,6673,0.72,0.99,0.97,1019
1>3>4,0.52,971,971,41,7,0.51,0.51,0.73,7936,7936,0.69,0.9,0.96,1019
1>4>3,0.52,971,971,41,7,0.51,0.51,0.73,7936,7936,0.69,0.9,0.96,1019
3>1>4,0.58,985,985,28,6,0.34,0.34,0.51,7063,7063,0.73,0.94,0.96,1019
3>4>1,0.6,989,989,24,6,0.22,0.22,0.46,6737,6737,0.75,0.96,0.96,1019
4>1>3,0.58,990,990,23,6,0.17,0.17,0.49,6698,6698,0.73,0.99,0.97,1019
4>3>1,0.59,992,992,21,6,0.16,0.16,0.46,6596,6596,0.73,0.99,0.97,1019
2>3>4,0.55,989,989,24,6,0.2,0.2,0.5,6835,6835,0.71,0.99,0.97,1019
2>4>3,0.56,989,989,24,6,0.2,0.2,0.49,6793,6793,0.71,0.99,0.97,1019
3>2>4,0.59,987,987,26,6,0.25,0.25,0.48,6849,6849,0.72,0.96,0.96,1019
3>4>2,0.59,988,988,25,6,0.23,0.23,0.47,6788,6788,0.73,0.96,0.96,1019
4>2>3,0.56,991,991,22,6,0.17,0.17,0.49,6681,6681,0.72,0.99,0.97,1019
4>3>2,0.58,991,991,22,6,0.16,0.16,0.47,6647,6647,0.72,0.99,0.97,1019


==> Datasets/study_heuristics_and_triplets__without_repetition__max_penalisation_10__min_time_0.csv <==
Name,Accuracy,TerminatingWithoutCost,Terminating,30sTimeouts,60sTimeouts,MarkupWithoutCost,Markup,NcellsMarkup,TotalTimeWithoutCost,TotalTime,FoundOutOf1,FoundOutOf2,FoundOutOf3,NoSamples
random,0.167,262.5,262.5,744.167,12.333,4.034,4.034,2275.012,20797,20797,0.167,0.333,0.5,1019
SumMaxV,0.563,982.622,982.622,27.018,9.36,0.212,0.212,0.569,7192.226,7192.226,0.702,0.981,0.945,1019
AvgAvgV,0.544,983.468,983.468,27.004,8.528,0.224,0.224,0.563,7138.664,7138.664,0.682,0.988,0.959,1019
SumSumV,0.549,975.34,975.34,34.516,9.144,0.261,0.261,0.65,7524.758,7524.758,0.665,0.967,0.957,1019
AvgAvgSgV,0.535,956.324,956.324,47.028,15.648,0.559,0.559,0.813,8682.616,8682.616,0.563,0.887,0.912,1019
SumSgSumV,0.45,922.456,922.456,79.126,17.418,1.223,1.223,1.189,10836.654,10836.654,0.507,0.81,0.81,1019
SumMaxSV,0.509,956.45,956.45,49.986,12.564,0.563,0.563,0.85,8771.652,8771.652,0.6,0.89,0.905,1019
gmods,0.562,982.768,982.768,26.936,9.296,0.212,0.212,0.567,7181.996,7181.996,0.701,0.981,0.946,1019
Brown,0.553,968.852,968.852,41.008,9.14,0.278,0.278,0.726,7842.564,7842.564,0.647,0.945,0.939,1019
mods,0.639,990,979,29,11,0.127,0.566,0.383,6637,8137,0.723,0.978,0.975,1019
virtual-best,1,1019,1019,0,0,0,0,0,4822,4822,1,1,1,1019
SumMaxV>AvgAvgV>SumSumV,0.567,985.743,985.743,26.599,6.658,0.193,0.193,0.533,6896.276,6896.276,0.695,0.988,0.962,1019
0>2>1,0.577,984.6,984.6,27.726,6.674,0.203,0.203,0.538,6939.348,6939.348,0.707,0.988,0.962,1019
0>2>3,0.579,984.768,984.768,27.577,6.655,0.201,0.201,0.533,6932.231,6932.231,0.707,0.988,0.963,1019
0>3>2,0.578,983.725,983.725,28.597,6.678,0.191,0.191,0.537,6940.876,6940.876,0.695,0.974,0.963,1019
SumMaxV>AvgAvgSgV>SumSumV,0.583,984.773,984.773,27.565,6.662,0.188,0.188,0.526,6896.672,6896.672,0.707,0.974,0.963,1019


==> study_heuristics_and_triplets__without_repetition__max_penalisation_10__min_time_0.csv <==
Name,Accuracy,TerminatingWithoutCost,Terminating,30sTimeouts,60sTimeouts,MarkupWithoutCost,Markup,NcellsMarkup,TotalTimeWithoutCost,TotalTime,FoundOutOf1,FoundOutOf2,FoundOutOf3,NoSamples
SumMaxV,0.562,982.36,982.36,27.23,9.41,0.214,0.214,0.571,7201.46,7201.46,0.7,0.98,0.943,1019
AvgAvgV,0.545,983.36,983.36,27.12,8.52,0.224,0.224,0.564,7140.35,7140.35,0.682,0.988,0.96,1019
SumSumV,0.55,975.05,975.05,34.72,9.23,0.263,0.263,0.653,7540.29,7540.29,0.663,0.966,0.956,1019
SumAvgSgV,0.535,956.35,956.35,46.97,15.68,0.56,0.56,0.813,8684.03,8684.03,0.564,0.887,0.914,1019
SumSgSumV,0.451,923.17,923.17,78.68,17.15,1.203,1.203,1.181,10789.24,10789.24,0.506,0.81,0.81,1019
SumMaxSV,0.508,956.21,956.21,50.29,12.5,0.569,0.569,0.853,8784.84,8784.84,0.597,0.889,0.908,1019
mods,0.639,990,979,29,11,0.127,0.566,0.383,6637,8137,0.723,0.978,0.975,1019
gmods,0.564,982.41,982.41,27.21,9.38,0.212,0.212,0.57,7196.86,7196.86,0.701,0.98,0.945,1019
brown,0.553,968.66,968.66,41.27,9.07,0.278,0.278,0.728,7847.36,7847.36,0.644,0.945,0.938,1019
virtual-best,1,1019,1019,0,0,0,0,0,4822,4822,1,1,1,1019
random,0.167,262.5,262.5,744.167,12.333,4.034,4.034,2275.012,20797,20797,0.167,0.333,0.5,1019
SumSumV,0.548,975.26,975.26,34.56,9.18,0.262,0.262,0.651,7530.68,7530.68,0.665,0.966,0.956,1019

